Exploring Particle Geodesics in a Warp Drive Spacetime

Although the Alcubierre Warp Drive is theoretically capable of providing faster-than-light travel, it may be difficult to use for this purpose. But is it useful for slower-than-light travel? We begin by observing the that the warp bubble will act to protect the ship from dust particles and other space debris (a potentially serious hazard even at 10% the speed of light). We then explore several modifications of the Alcubierre Warp Drive, e.g. a "deflector shield", with the perspective of keeping a ship safe from collisions with particles, projectiles, rogue planets, and other dangers of space travel.

==> experiments/deflector/idump.json <==
{
  "snapshots": [
    {
      "global_time": 0.0,
      "global_config": {
        "physics_config": {
          "radius": 4.0,
          "sigma": 4.0,
          "u": 0.5,
          "u0": 0.5,
          "k0": 0.9,
          "x0": 0.0,
          "t0": 0.0,
          "gamma": 0.0,
          "epsilon": 1e-12,
          "deflector_back": 1.0,
          "deflector_sigma_factor": 1.0,
          "deflector_sigma_pushout": 1.0
        },
        "particle_settings": {
          "spawning_enabled": false,
          "y_position_variance": 150.0,
          "z_position_variance": 0.0,
          "x_velocity_variance": 0.0,
          "y_velocity_variance": 0.0,
          "z_velocity_variance": 0.0,
          "photon_chance": 0.0
        },
        "visual_settings": {
          "show_inner_bubble": true,
          "show_outer_bubble": true,
          "hide_untagged_particles": false
        },
        "validator_settings": {
          "nan_validator": "Die",
          "normalization_validator": "ExplodeParticle",
          "normalized_tolerance": 1e-06,
          "normalized_tolerance_power": -6
        },
        "shutdown_config": {
          "in_shutdown_state": false,
          "temporary_parameters": null
        }
      },
      "ship_state": {
        "physics": [
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          1.0
        ]
      },
      "particle_states": [
        {
          "physics": [
            24.0,
            -11.999999,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000001",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.762375237623765,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000002",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.524751475247523,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000003",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.287127712871287,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000004",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.04950395049505,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000005",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.811880188118812,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000006",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.574256425742576,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000007",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.336632663366338,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000008",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.0990089009901,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000009",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.861385138613862,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000010",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.623761376237624,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000011",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.386137613861386,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000012",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.148513851485149,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000013",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.910890089108912,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000014",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.673266326732675,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000015",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.435642564356437,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000016",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.198018801980199,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000017",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.96039503960396,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000018",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.722771277227722,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000019",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.485147514851485,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000020",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.247523752475248,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000021",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.00989999009901,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000022",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.772276227722772,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000023",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.534652465346534,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000024",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.297028702970297,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000025",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.059404940594059,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000026",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.8217811782178215,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000027",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.584157415841584,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000028",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.346533653465347,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000029",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.108909891089109,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000030",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.871286128712871,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000031",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.633662366336633,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000032",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.396038603960396,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000033",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.158414841584158,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000034",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.9207910792079206,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000035",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.683167316831683,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000036",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.445543554455446,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000037",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.207919792079208,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000038",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.97029602970297,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000039",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.7326722673267327,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000040",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.495048504950495,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000041",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.257424742574257,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000042",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.0198009801980197,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000043",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7821772178217823,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000044",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.544553455445545,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000045",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.306929693069307,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000046",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.0693059306930697,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000047",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.8316821683168316,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000048",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.594058405940594,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000049",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.35643464356435645,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000050",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.1188108811881188,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000051",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.1188128811881188,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000052",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.3564366435643564,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000053",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5940604059405941,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000054",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.8316841683168317,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000055",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.0693079306930693,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000056",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.306931693069307,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000057",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.5445554554455443,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000058",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.782179217821782,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000059",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.01980298019802,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000060",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.257426742574258,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000061",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.495050504950495,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000062",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.732674267326733,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000063",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9702980297029704,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000064",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.207921792079208,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000065",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.4455455544554456,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000066",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.683169316831683,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000067",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.920793079207921,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000068",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.158416841584159,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000069",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.3960406039603965,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000070",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.6336643663366335,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000071",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.871288128712871,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000072",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.108911891089109,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000073",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.346535653465347,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000074",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.584159415841584,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000075",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.821783178217822,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000076",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.05940694059406,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000077",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.297030702970297,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000078",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.534654465346534,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000079",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.772278227722772,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000080",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.00990199009901,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000081",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.247525752475248,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000082",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.485149514851486,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000083",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.722773277227723,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000084",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.96039703960396,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000085",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.198020801980197,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000086",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.435644564356435,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000087",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.673268326732673,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000088",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.910892089108911,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000089",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.148515851485149,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000090",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.386139613861385,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000091",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.623763376237624,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000092",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.86138713861386,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000093",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.099010900990098,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000094",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.336634663366336,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000095",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.574258425742574,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000096",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.811882188118812,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000097",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.049505950495048,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000098",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.287129712871286,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000099",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.524753475247524,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000100",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.76237723762376,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000101",
          "particle_type": "Massive"
        }
      ],
      "seeded_rng": {
        "rng": {
          "s": [
            1894788726570067626,
            14287494249828204766,
            9717952331376798956,
            6855634433582098613
          ]
        },
        "seed": [
          233,
          131,
          69,
          187,
          190,
          218,
          46,
          246,
          81,
          191,
          94,
          190,
          30,
          141,
          87,
          81,
          73,
          178,
          80,
          199,
          128,
          1,
          142,
          237,
          26,
          26,
          212,
          153,
          148,
          79,
          32,
          95
        ]
      }
    }
  ],
  "tagged_particles": {
    "tagged_particles": [
      "00000000-0000-0000-0000-000000000056",
      "00000000-0000-0000-0000-000000000073",
      "00000000-0000-0000-0000-000000000091"
    ]
  }
}

==> experiments/deflector_left/idump.json <==
{
  "snapshots": [
    {
      "global_time": 0.0,
      "global_config": {
        "physics_config": {
          "radius": 4.0,
          "sigma": 4.0,
          "u": 0.5,
          "u0": 0.5,
          "k0": 0.9,
          "x0": 0.0,
          "t0": 0.0,
          "gamma": 0.0,
          "epsilon": 1e-12,
          "deflector_back": 1.0,
          "deflector_sigma_factor": 1.0,
          "deflector_sigma_pushout": 1.0
        },
        "particle_settings": {
          "spawning_enabled": false,
          "y_position_variance": 150.0,
          "z_position_variance": 0.0,
          "x_velocity_variance": 0.0,
          "y_velocity_variance": 0.0,
          "z_velocity_variance": 0.0,
          "photon_chance": 0.0
        },
        "visual_settings": {
          "show_inner_bubble": true,
          "show_outer_bubble": true,
          "hide_untagged_particles": false
        },
        "validator_settings": {
          "nan_validator": "Die",
          "normalization_validator": "ExplodeParticle",
          "normalized_tolerance": 1e-06,
          "normalized_tolerance_power": -6
        },
        "shutdown_config": {
          "in_shutdown_state": false,
          "temporary_parameters": null
        }
      },
      "ship_state": {
        "physics": [
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          1.0
        ]
      },
      "particle_states": [
        {
          "physics": [
            24.0,
            -11.999999,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000001",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.762375237623765,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000002",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.524751475247523,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000003",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.287127712871287,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000004",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.04950395049505,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000005",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.811880188118812,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000006",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.574256425742576,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000007",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.336632663366338,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000008",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.0990089009901,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000009",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.861385138613862,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000010",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.623761376237624,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000011",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.386137613861386,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000012",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.148513851485149,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000013",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.910890089108912,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000014",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.673266326732675,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000015",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.435642564356437,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000016",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.198018801980199,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000017",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.96039503960396,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000018",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.722771277227722,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000019",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.485147514851485,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000020",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.247523752475248,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000021",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.00989999009901,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000022",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.772276227722772,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000023",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.534652465346534,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000024",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.297028702970297,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000025",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.059404940594059,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000026",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.8217811782178215,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000027",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.584157415841584,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000028",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.346533653465347,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000029",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.108909891089109,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000030",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.871286128712871,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000031",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.633662366336633,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000032",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.396038603960396,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000033",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.158414841584158,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000034",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.9207910792079206,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000035",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.683167316831683,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000036",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.445543554455446,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000037",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.207919792079208,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000038",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.97029602970297,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000039",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.7326722673267327,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000040",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.495048504950495,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000041",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.257424742574257,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000042",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.0198009801980197,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000043",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7821772178217823,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000044",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.544553455445545,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000045",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.306929693069307,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000046",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.0693059306930697,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000047",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.8316821683168316,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000048",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.594058405940594,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000049",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.35643464356435645,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000050",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.1188108811881188,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000051",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.1188128811881188,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000052",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.3564366435643564,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000053",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5940604059405941,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000054",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.8316841683168317,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000055",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.0693079306930693,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000056",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.306931693069307,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000057",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.5445554554455443,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000058",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.782179217821782,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000059",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.01980298019802,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000060",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.257426742574258,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000061",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.495050504950495,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000062",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.732674267326733,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000063",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9702980297029704,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000064",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.207921792079208,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000065",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.4455455544554456,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000066",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.683169316831683,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000067",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.920793079207921,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000068",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.158416841584159,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000069",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.3960406039603965,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000070",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.6336643663366335,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000071",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.871288128712871,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000072",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.108911891089109,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000073",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.346535653465347,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000074",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.584159415841584,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000075",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.821783178217822,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000076",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.05940694059406,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000077",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.297030702970297,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000078",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.534654465346534,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000079",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.772278227722772,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000080",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.00990199009901,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000081",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.247525752475248,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000082",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.485149514851486,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000083",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.722773277227723,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000084",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.96039703960396,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000085",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.198020801980197,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000086",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.435644564356435,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000087",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.673268326732673,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000088",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.910892089108911,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000089",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.148515851485149,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000090",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.386139613861385,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000091",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.623763376237624,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000092",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.86138713861386,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000093",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.099010900990098,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000094",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.336634663366336,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000095",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.574258425742574,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000096",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.811882188118812,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000097",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.049505950495048,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000098",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.287129712871286,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000099",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.524753475247524,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000100",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.76237723762376,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000101",
          "particle_type": "Massive"
        }
      ],
      "seeded_rng": {
        "rng": {
          "s": [
            1894788726570067626,
            14287494249828204766,
            9717952331376798956,
            6855634433582098613
          ]
        },
        "seed": [
          233,
          131,
          69,
          187,
          190,
          218,
          46,
          246,
          81,
          191,
          94,
          190,
          30,
          141,
          87,
          81,
          73,
          178,
          80,
          199,
          128,
          1,
          142,
          237,
          26,
          26,
          212,
          153,
          148,
          79,
          32,
          95
        ]
      }
    }
  ],
  "tagged_particles": {
    "tagged_particles": [
      "00000000-0000-0000-0000-000000000060",
      "00000000-0000-0000-0000-000000000004",
      "00000000-0000-0000-0000-000000000019",
      "00000000-0000-0000-0000-000000000092",
      "00000000-0000-0000-0000-000000000040"
    ]
  }
}

==> experiments/deflector_noback/idump.json <==
{
  "snapshots": [
    {
      "global_time": 0.0,
      "global_config": {
        "physics_config": {
          "radius": 4.0,
          "sigma": 4.0,
          "u": 0.5,
          "u0": 0.5,
          "k0": 0.9,
          "x0": 0.0,
          "t0": 0.0,
          "gamma": 0.0,
          "epsilon": 1e-12,
          "deflector_back": 0.0,
          "deflector_sigma_factor": 1.0,
          "deflector_sigma_pushout": 1.0
        },
        "particle_settings": {
          "spawning_enabled": false,
          "y_position_variance": 150.0,
          "z_position_variance": 0.0,
          "x_velocity_variance": 0.0,
          "y_velocity_variance": 0.0,
          "z_velocity_variance": 0.0,
          "photon_chance": 0.0
        },
        "visual_settings": {
          "show_inner_bubble": true,
          "show_outer_bubble": true,
          "hide_untagged_particles": false
        },
        "validator_settings": {
          "nan_validator": "Die",
          "normalization_validator": "ExplodeParticle",
          "normalized_tolerance": 1e-06,
          "normalized_tolerance_power": -6
        },
        "shutdown_config": {
          "in_shutdown_state": false,
          "temporary_parameters": null
        }
      },
      "ship_state": {
        "physics": [
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          1.0
        ]
      },
      "particle_states": [
        {
          "physics": [
            24.0,
            -11.999999,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000001",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.762375237623765,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000002",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.524751475247523,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000003",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.287127712871287,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000004",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.04950395049505,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000005",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.811880188118812,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000006",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.574256425742576,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000007",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.336632663366338,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000008",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.0990089009901,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000009",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.861385138613862,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000010",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.623761376237624,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000011",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.386137613861386,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000012",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.148513851485149,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000013",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.910890089108912,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000014",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.673266326732675,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000015",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.435642564356437,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000016",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.198018801980199,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000017",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.96039503960396,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000018",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.722771277227722,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000019",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.485147514851485,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000020",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.247523752475248,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000021",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.00989999009901,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000022",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.772276227722772,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000023",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.534652465346534,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000024",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.297028702970297,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000025",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.059404940594059,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000026",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.8217811782178215,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000027",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.584157415841584,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000028",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.346533653465347,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000029",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.108909891089109,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000030",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.871286128712871,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000031",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.633662366336633,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000032",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.396038603960396,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000033",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.158414841584158,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000034",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.9207910792079206,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000035",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.683167316831683,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000036",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.445543554455446,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000037",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.207919792079208,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000038",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.97029602970297,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000039",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.7326722673267327,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000040",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.495048504950495,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000041",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.257424742574257,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000042",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.0198009801980197,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000043",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7821772178217823,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000044",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.544553455445545,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000045",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.306929693069307,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000046",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.0693059306930697,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000047",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.8316821683168316,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000048",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.594058405940594,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000049",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.35643464356435645,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000050",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.1188108811881188,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000051",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.1188128811881188,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000052",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.3564366435643564,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000053",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5940604059405941,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000054",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.8316841683168317,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000055",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.0693079306930693,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000056",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.306931693069307,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000057",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.5445554554455443,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000058",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.782179217821782,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000059",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.01980298019802,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000060",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.257426742574258,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000061",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.495050504950495,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000062",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.732674267326733,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000063",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9702980297029704,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000064",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.207921792079208,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000065",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.4455455544554456,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000066",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.683169316831683,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000067",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.920793079207921,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000068",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.158416841584159,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000069",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.3960406039603965,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000070",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.6336643663366335,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000071",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.871288128712871,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000072",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.108911891089109,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000073",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.346535653465347,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000074",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.584159415841584,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000075",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.821783178217822,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000076",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.05940694059406,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000077",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.297030702970297,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000078",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.534654465346534,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000079",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.772278227722772,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000080",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.00990199009901,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000081",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.247525752475248,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000082",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.485149514851486,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000083",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.722773277227723,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000084",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.96039703960396,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000085",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.198020801980197,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000086",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.435644564356435,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000087",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.673268326732673,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000088",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.910892089108911,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000089",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.148515851485149,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000090",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.386139613861385,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000091",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.623763376237624,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000092",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.86138713861386,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000093",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.099010900990098,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000094",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.336634663366336,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000095",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.574258425742574,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000096",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.811882188118812,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000097",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.049505950495048,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000098",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.287129712871286,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000099",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.524753475247524,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000100",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.76237723762376,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000101",
          "particle_type": "Massive"
        }
      ],
      "seeded_rng": {
        "rng": {
          "s": [
            1894788726570067626,
            14287494249828204766,
            9717952331376798956,
            6855634433582098613
          ]
        },
        "seed": [
          233,
          131,
          69,
          187,
          190,
          218,
          46,
          246,
          81,
          191,
          94,
          190,
          30,
          141,
          87,
          81,
          73,
          178,
          80,
          199,
          128,
          1,
          142,
          237,
          26,
          26,
          212,
          153,
          148,
          79,
          32,
          95
        ]
      }
    }
  ],
  "tagged_particles": {
    "tagged_particles": [
      "00000000-0000-0000-0000-000000000092",
      "00000000-0000-0000-0000-000000000053",
      "00000000-0000-0000-0000-000000000070"
    ]
  }
}

==> experiments/deflector_noback_left/idump.json <==
{
  "snapshots": [
    {
      "global_time": 0.0,
      "global_config": {
        "physics_config": {
          "radius": 4.0,
          "sigma": 4.0,
          "u": 0.5,
          "u0": 0.5,
          "k0": 0.9,
          "x0": 0.0,
          "t0": 0.0,
          "gamma": 0.0,
          "epsilon": 1e-12,
          "deflector_back": 0.0,
          "deflector_sigma_factor": 1.0,
          "deflector_sigma_pushout": 1.0
        },
        "particle_settings": {
          "spawning_enabled": false,
          "y_position_variance": 150.0,
          "z_position_variance": 0.0,
          "x_velocity_variance": 0.0,
          "y_velocity_variance": 0.0,
          "z_velocity_variance": 0.0,
          "photon_chance": 0.0
        },
        "visual_settings": {
          "show_inner_bubble": true,
          "show_outer_bubble": true,
          "hide_untagged_particles": false
        },
        "validator_settings": {
          "nan_validator": "Die",
          "normalization_validator": "ExplodeParticle",
          "normalized_tolerance": 1e-06,
          "normalized_tolerance_power": -6
        },
        "shutdown_config": {
          "in_shutdown_state": false,
          "temporary_parameters": null
        }
      },
      "ship_state": {
        "physics": [
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          1.0
        ]
      },
      "particle_states": [
        {
          "physics": [
            24.0,
            -11.999999,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000001",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.762375237623765,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000002",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.524751475247523,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000003",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.287127712871287,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000004",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.04950395049505,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000005",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.811880188118812,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000006",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.574256425742576,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000007",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.336632663366338,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000008",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.0990089009901,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000009",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.861385138613862,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000010",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.623761376237624,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000011",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.386137613861386,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000012",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.148513851485149,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000013",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.910890089108912,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000014",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.673266326732675,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000015",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.435642564356437,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000016",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.198018801980199,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000017",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.96039503960396,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000018",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.722771277227722,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000019",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.485147514851485,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000020",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.247523752475248,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000021",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.00989999009901,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000022",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.772276227722772,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000023",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.534652465346534,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000024",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.297028702970297,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000025",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.059404940594059,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000026",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.8217811782178215,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000027",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.584157415841584,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000028",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.346533653465347,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000029",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.108909891089109,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000030",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.871286128712871,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000031",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.633662366336633,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000032",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.396038603960396,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000033",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.158414841584158,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000034",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.9207910792079206,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000035",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.683167316831683,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000036",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.445543554455446,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000037",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.207919792079208,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000038",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.97029602970297,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000039",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.7326722673267327,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000040",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.495048504950495,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000041",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.257424742574257,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000042",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.0198009801980197,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000043",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7821772178217823,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000044",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.544553455445545,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000045",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.306929693069307,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000046",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.0693059306930697,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000047",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.8316821683168316,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000048",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.594058405940594,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000049",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.35643464356435645,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000050",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.1188108811881188,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000051",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.1188128811881188,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000052",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.3564366435643564,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000053",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5940604059405941,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000054",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.8316841683168317,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000055",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.0693079306930693,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000056",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.306931693069307,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000057",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.5445554554455443,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000058",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.782179217821782,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000059",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.01980298019802,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000060",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.257426742574258,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000061",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.495050504950495,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000062",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.732674267326733,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000063",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9702980297029704,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000064",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.207921792079208,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000065",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.4455455544554456,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000066",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.683169316831683,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000067",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.920793079207921,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000068",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.158416841584159,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000069",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.3960406039603965,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000070",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.6336643663366335,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000071",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.871288128712871,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000072",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.108911891089109,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000073",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.346535653465347,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000074",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.584159415841584,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000075",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.821783178217822,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000076",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.05940694059406,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000077",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.297030702970297,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000078",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.534654465346534,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000079",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.772278227722772,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000080",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.00990199009901,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000081",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.247525752475248,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000082",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.485149514851486,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000083",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.722773277227723,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000084",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.96039703960396,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000085",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.198020801980197,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000086",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.435644564356435,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000087",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.673268326732673,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000088",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.910892089108911,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000089",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.148515851485149,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000090",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.386139613861385,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000091",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.623763376237624,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000092",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.86138713861386,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000093",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.099010900990098,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000094",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.336634663366336,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000095",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.574258425742574,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000096",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.811882188118812,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000097",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.049505950495048,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000098",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.287129712871286,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000099",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.524753475247524,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000100",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.76237723762376,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000101",
          "particle_type": "Massive"
        }
      ],
      "seeded_rng": {
        "rng": {
          "s": [
            1894788726570067626,
            14287494249828204766,
            9717952331376798956,
            6855634433582098613
          ]
        },
        "seed": [
          233,
          131,
          69,
          187,
          190,
          218,
          46,
          246,
          81,
          191,
          94,
          190,
          30,
          141,
          87,
          81,
          73,
          178,
          80,
          199,
          128,
          1,
          142,
          237,
          26,
          26,
          212,
          153,
          148,
          79,
          32,
          95
        ]
      }
    }
  ],
  "tagged_particles": {
    "tagged_particles": [
      "00000000-0000-0000-0000-000000000035",
      "00000000-0000-0000-0000-000000000096",
      "00000000-0000-0000-0000-000000000025",
      "00000000-0000-0000-0000-000000000034",
      "00000000-0000-0000-0000-000000000028"
    ]
  }
}

==> experiments/deflector_noback_right/idump.json <==
{
  "snapshots": [
    {
      "global_time": 0.0,
      "global_config": {
        "physics_config": {
          "radius": 4.0,
          "sigma": 4.0,
          "u": 0.5,
          "u0": 0.5,
          "k0": 1.0,
          "x0": 0.0,
          "t0": 0.0,
          "gamma": 0.0,
          "epsilon": 1e-12,
          "deflector_back": 0.0,
          "deflector_sigma_factor": 1.0,
          "deflector_sigma_pushout": 1.0
        },
        "particle_settings": {
          "spawning_enabled": false,
          "y_position_variance": 150.0,
          "z_position_variance": 0.0,
          "x_velocity_variance": 0.0,
          "y_velocity_variance": 0.0,
          "z_velocity_variance": 0.0,
          "photon_chance": 0.0
        },
        "visual_settings": {
          "show_inner_bubble": true,
          "show_outer_bubble": true,
          "hide_untagged_particles": false
        },
        "validator_settings": {
          "nan_validator": "Die",
          "normalization_validator": "ExplodeParticle",
          "normalized_tolerance": 1e-06,
          "normalized_tolerance_power": -6
        },
        "shutdown_config": {
          "in_shutdown_state": false,
          "temporary_parameters": null
        }
      },
      "ship_state": {
        "physics": [
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          1.0
        ]
      },
      "particle_states": [
        {
          "physics": [
            24.0,
            -11.999999,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000001",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.762375237623765,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000002",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.524751475247523,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000003",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.287127712871287,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000004",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.04950395049505,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000005",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.811880188118812,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000006",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.574256425742576,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000007",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.336632663366338,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000008",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.0990089009901,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000009",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.861385138613862,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000010",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.623761376237624,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000011",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.386137613861386,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000012",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.148513851485149,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000013",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.910890089108912,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000014",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.673266326732675,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000015",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.435642564356437,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000016",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.198018801980199,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000017",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.96039503960396,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000018",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.722771277227722,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000019",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.485147514851485,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000020",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.247523752475248,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000021",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.00989999009901,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000022",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.772276227722772,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000023",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.534652465346534,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000024",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.297028702970297,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000025",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.059404940594059,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000026",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.8217811782178215,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000027",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.584157415841584,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000028",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.346533653465347,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000029",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.108909891089109,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000030",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.871286128712871,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000031",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.633662366336633,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000032",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.396038603960396,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000033",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.158414841584158,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000034",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.9207910792079206,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000035",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.683167316831683,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000036",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.445543554455446,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000037",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.207919792079208,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000038",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.97029602970297,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000039",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.7326722673267327,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000040",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.495048504950495,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000041",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.257424742574257,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000042",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.0198009801980197,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000043",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7821772178217823,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000044",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.544553455445545,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000045",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.306929693069307,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000046",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.0693059306930697,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000047",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.8316821683168316,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000048",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.594058405940594,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000049",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.35643464356435645,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000050",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.1188108811881188,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000051",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.1188128811881188,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000052",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.3564366435643564,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000053",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5940604059405941,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000054",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.8316841683168317,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000055",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.0693079306930693,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000056",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.306931693069307,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000057",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.5445554554455443,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000058",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.782179217821782,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000059",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.01980298019802,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000060",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.257426742574258,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000061",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.495050504950495,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000062",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.732674267326733,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000063",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9702980297029704,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000064",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.207921792079208,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000065",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.4455455544554456,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000066",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.683169316831683,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000067",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.920793079207921,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000068",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.158416841584159,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000069",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.3960406039603965,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000070",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.6336643663366335,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000071",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.871288128712871,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000072",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.108911891089109,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000073",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.346535653465347,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000074",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.584159415841584,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000075",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.821783178217822,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000076",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.05940694059406,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000077",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.297030702970297,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000078",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.534654465346534,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000079",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.772278227722772,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000080",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.00990199009901,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000081",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.247525752475248,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000082",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.485149514851486,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000083",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.722773277227723,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000084",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.96039703960396,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000085",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.198020801980197,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000086",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.435644564356435,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000087",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.673268326732673,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000088",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.910892089108911,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000089",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.148515851485149,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000090",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.386139613861385,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000091",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.623763376237624,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000092",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.86138713861386,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000093",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.099010900990098,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000094",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.336634663366336,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000095",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.574258425742574,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000096",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.811882188118812,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000097",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.049505950495048,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000098",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.287129712871286,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000099",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.524753475247524,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000100",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.76237723762376,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000101",
          "particle_type": "Massive"
        }
      ],
      "seeded_rng": {
        "rng": {
          "s": [
            1894788726570067626,
            14287494249828204766,
            9717952331376798956,
            6855634433582098613
          ]
        },
        "seed": [
          233,
          131,
          69,
          187,
          190,
          218,
          46,
          246,
          81,
          191,
          94,
          190,
          30,
          141,
          87,
          81,
          73,
          178,
          80,
          199,
          128,
          1,
          142,
          237,
          26,
          26,
          212,
          153,
          148,
          79,
          32,
          95
        ]
      }
    }
  ],
  "tagged_particles": {
    "tagged_particles": [
      "00000000-0000-0000-0000-000000000096",
      "00000000-0000-0000-0000-000000000035",
      "00000000-0000-0000-0000-000000000028",
      "00000000-0000-0000-0000-000000000025"
    ]
  }
}

==> experiments/deflector_right/idump.json <==
{
  "snapshots": [
    {
      "global_time": 0.0,
      "global_config": {
        "physics_config": {
          "radius": 4.0,
          "sigma": 4.0,
          "u": 0.5,
          "u0": 0.5,
          "k0": 1.0,
          "x0": 0.0,
          "t0": 0.0,
          "gamma": 0.0,
          "epsilon": 1e-12,
          "deflector_back": 1.0,
          "deflector_sigma_factor": 1.0,
          "deflector_sigma_pushout": 1.0
        },
        "particle_settings": {
          "spawning_enabled": false,
          "y_position_variance": 150.0,
          "z_position_variance": 0.0,
          "x_velocity_variance": 0.0,
          "y_velocity_variance": 0.0,
          "z_velocity_variance": 0.0,
          "photon_chance": 0.0
        },
        "visual_settings": {
          "show_inner_bubble": true,
          "show_outer_bubble": true,
          "hide_untagged_particles": false
        },
        "validator_settings": {
          "nan_validator": "Die",
          "normalization_validator": "ExplodeParticle",
          "normalized_tolerance": 1e-06,
          "normalized_tolerance_power": -6
        },
        "shutdown_config": {
          "in_shutdown_state": false,
          "temporary_parameters": null
        }
      },
      "ship_state": {
        "physics": [
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          1.0
        ]
      },
      "particle_states": [
        {
          "physics": [
            24.0,
            -11.999999,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000001",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.762375237623765,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000002",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.524751475247523,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000003",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.287127712871287,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000004",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.04950395049505,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000005",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.811880188118812,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000006",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.574256425742576,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000007",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.336632663366338,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000008",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.0990089009901,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000009",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.861385138613862,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000010",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.623761376237624,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000011",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.386137613861386,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000012",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.148513851485149,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000013",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.910890089108912,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000014",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.673266326732675,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000015",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.435642564356437,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000016",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.198018801980199,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000017",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.96039503960396,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000018",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.722771277227722,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000019",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.485147514851485,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000020",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.247523752475248,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000021",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.00989999009901,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000022",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.772276227722772,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000023",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.534652465346534,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000024",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.297028702970297,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000025",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.059404940594059,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000026",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.8217811782178215,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000027",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.584157415841584,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000028",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.346533653465347,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000029",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.108909891089109,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000030",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.871286128712871,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000031",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.633662366336633,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000032",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.396038603960396,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000033",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.158414841584158,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000034",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.9207910792079206,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000035",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.683167316831683,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000036",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.445543554455446,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000037",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.207919792079208,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000038",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.97029602970297,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000039",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.7326722673267327,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000040",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.495048504950495,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000041",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.257424742574257,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000042",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.0198009801980197,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000043",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7821772178217823,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000044",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.544553455445545,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000045",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.306929693069307,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000046",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.0693059306930697,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000047",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.8316821683168316,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000048",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.594058405940594,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000049",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.35643464356435645,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000050",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.1188108811881188,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000051",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.1188128811881188,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000052",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.3564366435643564,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000053",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5940604059405941,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000054",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.8316841683168317,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000055",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.0693079306930693,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000056",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.306931693069307,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000057",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.5445554554455443,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000058",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.782179217821782,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000059",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.01980298019802,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000060",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.257426742574258,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000061",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.495050504950495,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000062",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.732674267326733,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000063",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9702980297029704,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000064",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.207921792079208,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000065",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.4455455544554456,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000066",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.683169316831683,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000067",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.920793079207921,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000068",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.158416841584159,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000069",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.3960406039603965,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000070",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.6336643663366335,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000071",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.871288128712871,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000072",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.108911891089109,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000073",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.346535653465347,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000074",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.584159415841584,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000075",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.821783178217822,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000076",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.05940694059406,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000077",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.297030702970297,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000078",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.534654465346534,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000079",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.772278227722772,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000080",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.00990199009901,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000081",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.247525752475248,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000082",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.485149514851486,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000083",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.722773277227723,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000084",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.96039703960396,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000085",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.198020801980197,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000086",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.435644564356435,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000087",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.673268326732673,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000088",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.910892089108911,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000089",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.148515851485149,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000090",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.386139613861385,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000091",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.623763376237624,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000092",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.86138713861386,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000093",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.099010900990098,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000094",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.336634663366336,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000095",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.574258425742574,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000096",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.811882188118812,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000097",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.049505950495048,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000098",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.287129712871286,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000099",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.524753475247524,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000100",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.76237723762376,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000101",
          "particle_type": "Massive"
        }
      ],
      "seeded_rng": {
        "rng": {
          "s": [
            1894788726570067626,
            14287494249828204766,
            9717952331376798956,
            6855634433582098613
          ]
        },
        "seed": [
          233,
          131,
          69,
          187,
          190,
          218,
          46,
          246,
          81,
          191,
          94,
          190,
          30,
          141,
          87,
          81,
          73,
          178,
          80,
          199,
          128,
          1,
          142,
          237,
          26,
          26,
          212,
          153,
          148,
          79,
          32,
          95
        ]
      }
    }
  ],
  "tagged_particles": {
    "tagged_particles": [
      "00000000-0000-0000-0000-000000000004",
      "00000000-0000-0000-0000-000000000019",
      "00000000-0000-0000-0000-000000000060",
      "00000000-0000-0000-0000-000000000092",
      "00000000-0000-0000-0000-000000000040"
    ]
  }
}

==> experiments/negative_slippage/idump.json <==
{
  "snapshots": [
    {
      "global_time": 0.0,
      "global_config": {
        "physics_config": {
          "radius": 4.0,
          "sigma": 4.0,
          "u": 0.5,
          "u0": 0.6,
          "k0": 0.0,
          "x0": 0.0,
          "t0": 0.0,
          "gamma": 0.0,
          "epsilon": 1e-12,
          "deflector_back": 1.0,
          "deflector_sigma_factor": 1.0,
          "deflector_sigma_pushout": 1.0
        },
        "particle_settings": {
          "spawning_enabled": false,
          "y_position_variance": 150.0,
          "z_position_variance": 0.0,
          "x_velocity_variance": 0.0,
          "y_velocity_variance": 0.0,
          "z_velocity_variance": 0.0,
          "photon_chance": 0.0
        },
        "visual_settings": {
          "show_inner_bubble": true,
          "show_outer_bubble": true,
          "hide_untagged_particles": false
        },
        "validator_settings": {
          "nan_validator": "Die",
          "normalization_validator": "ExplodeParticle",
          "normalized_tolerance": 1e-06,
          "normalized_tolerance_power": -6
        },
        "shutdown_config": {
          "in_shutdown_state": false,
          "temporary_parameters": null
        }
      },
      "ship_state": {
        "physics": [
          0.0,
          0.0,
          0.0,
          -0.1,
          0.0,
          0.0,
          1.005037815259212
        ]
      },
      "particle_states": [
        {
          "physics": [
            24.0,
            -11.999999,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000001",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.762375237623765,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000002",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.524751475247523,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000003",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.287127712871287,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000004",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.04950395049505,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000005",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.811880188118812,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000006",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.574256425742576,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000007",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.336632663366338,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000008",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.0990089009901,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000009",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.861385138613862,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000010",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.623761376237624,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000011",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.386137613861386,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000012",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.148513851485149,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000013",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.910890089108912,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000014",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.673266326732675,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000015",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.435642564356437,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000016",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.198018801980199,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000017",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.96039503960396,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000018",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.722771277227722,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000019",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.485147514851485,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000020",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.247523752475248,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000021",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.00989999009901,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000022",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.772276227722772,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000023",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.534652465346534,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000024",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.297028702970297,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000025",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.059404940594059,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000026",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.8217811782178215,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000027",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.584157415841584,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000028",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.346533653465347,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000029",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.108909891089109,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000030",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.871286128712871,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000031",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.633662366336633,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000032",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.396038603960396,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000033",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.158414841584158,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000034",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.9207910792079206,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000035",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.683167316831683,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000036",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.445543554455446,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000037",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.207919792079208,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000038",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.97029602970297,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000039",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.7326722673267327,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000040",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.495048504950495,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000041",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.257424742574257,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000042",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.0198009801980197,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000043",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7821772178217823,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000044",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.544553455445545,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000045",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.306929693069307,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000046",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.0693059306930697,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000047",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.8316821683168316,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000048",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.594058405940594,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000049",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.35643464356435645,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000050",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.1188108811881188,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000051",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.1188128811881188,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000052",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.3564366435643564,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000053",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5940604059405941,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000054",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.8316841683168317,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000055",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.0693079306930693,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000056",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.306931693069307,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000057",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.5445554554455443,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000058",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.782179217821782,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000059",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.01980298019802,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000060",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.257426742574258,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000061",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.495050504950495,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000062",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.732674267326733,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000063",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9702980297029704,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000064",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.207921792079208,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000065",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.4455455544554456,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000066",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.683169316831683,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000067",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.920793079207921,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000068",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.158416841584159,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000069",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.3960406039603965,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000070",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.6336643663366335,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000071",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.871288128712871,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000072",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.108911891089109,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000073",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.346535653465347,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000074",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.584159415841584,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000075",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.821783178217822,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000076",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.05940694059406,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000077",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.297030702970297,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000078",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.534654465346534,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000079",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.772278227722772,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000080",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.00990199009901,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000081",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.247525752475248,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000082",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.485149514851486,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000083",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.722773277227723,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000084",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.96039703960396,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000085",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.198020801980197,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000086",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.435644564356435,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000087",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.673268326732673,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000088",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.910892089108911,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000089",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.148515851485149,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000090",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.386139613861385,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000091",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.623763376237624,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000092",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.86138713861386,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000093",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.099010900990098,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000094",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.336634663366336,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000095",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.574258425742574,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000096",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.811882188118812,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000097",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.049505950495048,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000098",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.287129712871286,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000099",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.524753475247524,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000100",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.76237723762376,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000101",
          "particle_type": "Massive"
        }
      ],
      "seeded_rng": {
        "rng": {
          "s": [
            1894788726570067626,
            14287494249828204766,
            9717952331376798956,
            6855634433582098613
          ]
        },
        "seed": [
          233,
          131,
          69,
          187,
          190,
          218,
          46,
          246,
          81,
          191,
          94,
          190,
          30,
          141,
          87,
          81,
          73,
          178,
          80,
          199,
          128,
          1,
          142,
          237,
          26,
          26,
          212,
          153,
          148,
          79,
          32,
          95
        ]
      }
    }
  ],
  "tagged_particles": {
    "tagged_particles": [
      "00000000-0000-0000-0000-000000000060",
      "00000000-0000-0000-0000-000000000070",
      "00000000-0000-0000-0000-000000000078",
      "00000000-0000-0000-0000-000000000052"
    ]
  }
}

==> experiments/negative_slippage_left/idump.json <==
{
  "snapshots": [
    {
      "global_time": 0.0,
      "global_config": {
        "physics_config": {
          "radius": 4.0,
          "sigma": 4.0,
          "u": 0.5,
          "u0": 0.6,
          "k0": 0.0,
          "x0": 0.0,
          "t0": 0.0,
          "gamma": 0.0,
          "epsilon": 1e-12,
          "deflector_back": 1.0,
          "deflector_sigma_factor": 1.0,
          "deflector_sigma_pushout": 1.0
        },
        "particle_settings": {
          "spawning_enabled": false,
          "y_position_variance": 150.0,
          "z_position_variance": 0.0,
          "x_velocity_variance": 0.0,
          "y_velocity_variance": 0.0,
          "z_velocity_variance": 0.0,
          "photon_chance": 0.0
        },
        "visual_settings": {
          "show_inner_bubble": true,
          "show_outer_bubble": true,
          "hide_untagged_particles": false
        },
        "validator_settings": {
          "nan_validator": "Die",
          "normalization_validator": "ExplodeParticle",
          "normalized_tolerance": 1e-06,
          "normalized_tolerance_power": -6
        },
        "shutdown_config": {
          "in_shutdown_state": false,
          "temporary_parameters": null
        }
      },
      "ship_state": {
        "physics": [
          0.0,
          0.0,
          0.0,
          -0.1,
          0.0,
          0.0,
          1.005037815259212
        ]
      },
      "particle_states": [
        {
          "physics": [
            24.0,
            -11.999999,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000001",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.762375237623765,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000002",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.524751475247523,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000003",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.287127712871287,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000004",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.04950395049505,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000005",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.811880188118812,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000006",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.574256425742576,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000007",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.336632663366338,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000008",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.0990089009901,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000009",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.861385138613862,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000010",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.623761376237624,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000011",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.386137613861386,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000012",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.148513851485149,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000013",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.910890089108912,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000014",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.673266326732675,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000015",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.435642564356437,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000016",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.198018801980199,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000017",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.96039503960396,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000018",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.722771277227722,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000019",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.485147514851485,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000020",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.247523752475248,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000021",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.00989999009901,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000022",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.772276227722772,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000023",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.534652465346534,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000024",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.297028702970297,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000025",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.059404940594059,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000026",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.8217811782178215,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000027",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.584157415841584,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000028",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.346533653465347,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000029",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.108909891089109,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000030",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.871286128712871,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000031",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.633662366336633,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000032",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.396038603960396,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000033",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.158414841584158,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000034",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.9207910792079206,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000035",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.683167316831683,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000036",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.445543554455446,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000037",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.207919792079208,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000038",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.97029602970297,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000039",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.7326722673267327,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000040",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.495048504950495,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000041",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.257424742574257,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000042",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.0198009801980197,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000043",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7821772178217823,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000044",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.544553455445545,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000045",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.306929693069307,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000046",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.0693059306930697,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000047",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.8316821683168316,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000048",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.594058405940594,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000049",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.35643464356435645,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000050",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.1188108811881188,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000051",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.1188128811881188,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000052",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.3564366435643564,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000053",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5940604059405941,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000054",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.8316841683168317,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000055",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.0693079306930693,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000056",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.306931693069307,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000057",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.5445554554455443,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000058",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.782179217821782,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000059",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.01980298019802,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000060",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.257426742574258,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000061",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.495050504950495,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000062",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.732674267326733,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000063",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9702980297029704,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000064",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.207921792079208,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000065",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.4455455544554456,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000066",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.683169316831683,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000067",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.920793079207921,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000068",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.158416841584159,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000069",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.3960406039603965,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000070",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.6336643663366335,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000071",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.871288128712871,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000072",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.108911891089109,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000073",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.346535653465347,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000074",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.584159415841584,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000075",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.821783178217822,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000076",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.05940694059406,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000077",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.297030702970297,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000078",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.534654465346534,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000079",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.772278227722772,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000080",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.00990199009901,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000081",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.247525752475248,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000082",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.485149514851486,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000083",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.722773277227723,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000084",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.96039703960396,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000085",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.198020801980197,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000086",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.435644564356435,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000087",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.673268326732673,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000088",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.910892089108911,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000089",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.148515851485149,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000090",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.386139613861385,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000091",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.623763376237624,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000092",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.86138713861386,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000093",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.099010900990098,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000094",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.336634663366336,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000095",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.574258425742574,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000096",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.811882188118812,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000097",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.049505950495048,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000098",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.287129712871286,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000099",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.524753475247524,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000100",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.76237723762376,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000101",
          "particle_type": "Massive"
        }
      ],
      "seeded_rng": {
        "rng": {
          "s": [
            1894788726570067626,
            14287494249828204766,
            9717952331376798956,
            6855634433582098613
          ]
        },
        "seed": [
          233,
          131,
          69,
          187,
          190,
          218,
          46,
          246,
          81,
          191,
          94,
          190,
          30,
          141,
          87,
          81,
          73,
          178,
          80,
          199,
          128,
          1,
          142,
          237,
          26,
          26,
          212,
          153,
          148,
          79,
          32,
          95
        ]
      }
    }
  ],
  "tagged_particles": {
    "tagged_particles": [
      "00000000-0000-0000-0000-000000000063"
    ]
  }
}

==> experiments/negative_slippage_right/idump.json <==
{
  "snapshots": [
    {
      "global_time": 0.0,
      "global_config": {
        "physics_config": {
          "radius": 4.0,
          "sigma": 4.0,
          "u": 0.5,
          "u0": 0.6,
          "k0": 0.0,
          "x0": 0.0,
          "t0": 0.0,
          "gamma": 0.0,
          "epsilon": 1e-12,
          "deflector_back": 1.0,
          "deflector_sigma_factor": 1.0,
          "deflector_sigma_pushout": 1.0
        },
        "particle_settings": {
          "spawning_enabled": false,
          "y_position_variance": 150.0,
          "z_position_variance": 0.0,
          "x_velocity_variance": 0.0,
          "y_velocity_variance": 0.0,
          "z_velocity_variance": 0.0,
          "photon_chance": 0.0
        },
        "visual_settings": {
          "show_inner_bubble": true,
          "show_outer_bubble": true,
          "hide_untagged_particles": false
        },
        "validator_settings": {
          "nan_validator": "Die",
          "normalization_validator": "ExplodeParticle",
          "normalized_tolerance": 1e-06,
          "normalized_tolerance_power": -6
        },
        "shutdown_config": {
          "in_shutdown_state": false,
          "temporary_parameters": null
        }
      },
      "ship_state": {
        "physics": [
          0.0,
          0.0,
          0.0,
          -0.1,
          0.0,
          0.0,
          1.005037815259212
        ]
      },
      "particle_states": [
        {
          "physics": [
            24.0,
            -11.999999,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000001",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.762375237623765,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000002",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.524751475247523,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000003",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.287127712871287,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000004",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.04950395049505,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000005",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.811880188118812,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000006",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.574256425742576,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000007",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.336632663366338,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000008",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.0990089009901,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000009",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.861385138613862,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000010",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.623761376237624,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000011",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.386137613861386,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000012",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.148513851485149,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000013",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.910890089108912,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000014",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.673266326732675,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000015",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.435642564356437,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000016",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.198018801980199,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000017",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.96039503960396,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000018",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.722771277227722,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000019",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.485147514851485,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000020",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.247523752475248,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000021",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.00989999009901,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000022",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.772276227722772,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000023",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.534652465346534,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000024",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.297028702970297,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000025",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.059404940594059,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000026",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.8217811782178215,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000027",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.584157415841584,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000028",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.346533653465347,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000029",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.108909891089109,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000030",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.871286128712871,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000031",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.633662366336633,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000032",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.396038603960396,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000033",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.158414841584158,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000034",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.9207910792079206,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000035",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.683167316831683,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000036",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.445543554455446,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000037",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.207919792079208,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000038",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.97029602970297,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000039",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.7326722673267327,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000040",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.495048504950495,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000041",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.257424742574257,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000042",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.0198009801980197,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000043",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7821772178217823,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000044",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.544553455445545,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000045",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.306929693069307,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000046",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.0693059306930697,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000047",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.8316821683168316,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000048",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.594058405940594,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000049",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.35643464356435645,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000050",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.1188108811881188,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000051",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.1188128811881188,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000052",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.3564366435643564,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000053",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5940604059405941,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000054",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.8316841683168317,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000055",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.0693079306930693,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000056",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.306931693069307,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000057",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.5445554554455443,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000058",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.782179217821782,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000059",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.01980298019802,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000060",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.257426742574258,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000061",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.495050504950495,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000062",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.732674267326733,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000063",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9702980297029704,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000064",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.207921792079208,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000065",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.4455455544554456,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000066",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.683169316831683,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000067",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.920793079207921,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000068",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.158416841584159,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000069",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.3960406039603965,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000070",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.6336643663366335,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000071",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.871288128712871,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000072",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.108911891089109,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000073",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.346535653465347,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000074",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.584159415841584,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000075",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.821783178217822,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000076",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.05940694059406,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000077",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.297030702970297,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000078",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.534654465346534,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000079",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.772278227722772,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000080",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.00990199009901,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000081",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.247525752475248,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000082",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.485149514851486,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000083",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.722773277227723,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000084",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.96039703960396,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000085",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.198020801980197,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000086",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.435644564356435,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000087",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.673268326732673,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000088",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.910892089108911,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000089",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.148515851485149,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000090",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.386139613861385,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000091",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.623763376237624,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000092",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.86138713861386,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000093",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.099010900990098,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000094",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.336634663366336,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000095",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.574258425742574,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000096",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.811882188118812,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000097",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.049505950495048,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000098",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.287129712871286,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000099",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.524753475247524,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000100",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.76237723762376,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000101",
          "particle_type": "Massive"
        }
      ],
      "seeded_rng": {
        "rng": {
          "s": [
            1894788726570067626,
            14287494249828204766,
            9717952331376798956,
            6855634433582098613
          ]
        },
        "seed": [
          233,
          131,
          69,
          187,
          190,
          218,
          46,
          246,
          81,
          191,
          94,
          190,
          30,
          141,
          87,
          81,
          73,
          178,
          80,
          199,
          128,
          1,
          142,
          237,
          26,
          26,
          212,
          153,
          148,
          79,
          32,
          95
        ]
      }
    }
  ],
  "tagged_particles": {
    "tagged_particles": [
      "00000000-0000-0000-0000-000000000059",
      "00000000-0000-0000-0000-000000000079",
      "00000000-0000-0000-0000-000000000065",
      "00000000-0000-0000-0000-000000000070"
    ]
  }
}

==> experiments/optimal/idump.json <==
{
  "snapshots": [
    {
      "global_time": 0.0,
      "global_config": {
        "physics_config": {
          "radius": 4.0,
          "sigma": 4.0,
          "u": 0.5,
          "u0": 0.51,
          "k0": 0.5,
          "x0": 0.0,
          "t0": 0.0,
          "gamma": 0.0,
          "epsilon": 1e-12,
          "deflector_back": 0.0,
          "deflector_sigma_factor": 1.0,
          "deflector_sigma_pushout": 1.0
        },
        "particle_settings": {
          "spawning_enabled": false,
          "y_position_variance": 150.0,
          "z_position_variance": 0.0,
          "x_velocity_variance": 0.0,
          "y_velocity_variance": 0.0,
          "z_velocity_variance": 0.0,
          "photon_chance": 0.0
        },
        "visual_settings": {
          "show_inner_bubble": true,
          "show_outer_bubble": true,
          "hide_untagged_particles": false
        },
        "validator_settings": {
          "nan_validator": "Die",
          "normalization_validator": "ExplodeParticle",
          "normalized_tolerance": 1e-06,
          "normalized_tolerance_power": -6
        },
        "shutdown_config": {
          "in_shutdown_state": false,
          "temporary_parameters": null
        }
      },
      "ship_state": {
        "physics": [
          0.0,
          0.0,
          0.0,
          -0.01,
          0.0,
          0.0,
          1.0000500037503126
        ]
      },
      "particle_states": [
        {
          "physics": [
            24.0,
            -11.999999,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000001",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.762375237623765,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000002",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.524751475247523,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000003",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.287127712871287,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000004",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.04950395049505,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000005",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.811880188118812,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000006",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.574256425742576,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000007",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.336632663366338,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000008",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.0990089009901,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000009",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.861385138613862,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000010",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.623761376237624,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000011",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.386137613861386,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000012",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.148513851485149,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000013",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.910890089108912,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000014",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.673266326732675,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000015",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.435642564356437,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000016",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.198018801980199,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000017",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.96039503960396,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000018",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.722771277227722,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000019",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.485147514851485,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000020",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.247523752475248,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000021",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.00989999009901,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000022",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.772276227722772,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000023",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.534652465346534,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000024",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.297028702970297,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000025",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.059404940594059,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000026",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.8217811782178215,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000027",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.584157415841584,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000028",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.346533653465347,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000029",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.108909891089109,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000030",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.871286128712871,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000031",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.633662366336633,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000032",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.396038603960396,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000033",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.158414841584158,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000034",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.9207910792079206,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000035",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.683167316831683,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000036",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.445543554455446,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000037",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.207919792079208,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000038",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.97029602970297,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000039",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.7326722673267327,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000040",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.495048504950495,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000041",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.257424742574257,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000042",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.0198009801980197,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000043",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7821772178217823,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000044",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.544553455445545,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000045",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.306929693069307,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000046",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.0693059306930697,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000047",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.8316821683168316,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000048",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.594058405940594,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000049",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.35643464356435645,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000050",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.1188108811881188,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000051",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.1188128811881188,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000052",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.3564366435643564,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000053",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5940604059405941,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000054",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.8316841683168317,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000055",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.0693079306930693,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000056",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.306931693069307,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000057",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.5445554554455443,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000058",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.782179217821782,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000059",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.01980298019802,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000060",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.257426742574258,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000061",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.495050504950495,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000062",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.732674267326733,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000063",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9702980297029704,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000064",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.207921792079208,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000065",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.4455455544554456,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000066",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.683169316831683,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000067",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.920793079207921,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000068",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.158416841584159,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000069",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.3960406039603965,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000070",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.6336643663366335,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000071",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.871288128712871,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000072",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.108911891089109,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000073",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.346535653465347,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000074",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.584159415841584,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000075",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.821783178217822,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000076",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.05940694059406,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000077",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.297030702970297,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000078",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.534654465346534,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000079",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.772278227722772,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000080",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.00990199009901,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000081",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.247525752475248,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000082",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.485149514851486,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000083",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.722773277227723,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000084",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.96039703960396,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000085",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.198020801980197,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000086",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.435644564356435,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000087",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.673268326732673,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000088",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.910892089108911,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000089",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.148515851485149,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000090",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.386139613861385,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000091",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.623763376237624,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000092",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.86138713861386,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000093",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.099010900990098,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000094",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.336634663366336,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000095",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.574258425742574,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000096",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.811882188118812,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000097",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.049505950495048,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000098",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.287129712871286,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000099",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.524753475247524,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000100",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.76237723762376,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000101",
          "particle_type": "Massive"
        }
      ],
      "seeded_rng": {
        "rng": {
          "s": [
            1894788726570067626,
            14287494249828204766,
            9717952331376798956,
            6855634433582098613
          ]
        },
        "seed": [
          233,
          131,
          69,
          187,
          190,
          218,
          46,
          246,
          81,
          191,
          94,
          190,
          30,
          141,
          87,
          81,
          73,
          178,
          80,
          199,
          128,
          1,
          142,
          237,
          26,
          26,
          212,
          153,
          148,
          79,
          32,
          95
        ]
      }
    }
  ],
  "tagged_particles": {
    "tagged_particles": [
      "00000000-0000-0000-0000-000000000091",
      "00000000-0000-0000-0000-000000000056",
      "00000000-0000-0000-0000-000000000073"
    ]
  }
}

==> experiments/optimal_left/idump.json <==
{
  "snapshots": [
    {
      "global_time": 0.0,
      "global_config": {
        "physics_config": {
          "radius": 4.0,
          "sigma": 4.0,
          "u": 0.5,
          "u0": 0.51,
          "k0": 0.5,
          "x0": 0.0,
          "t0": 0.0,
          "gamma": 0.0,
          "epsilon": 1e-12,
          "deflector_back": 0.0,
          "deflector_sigma_factor": 1.0,
          "deflector_sigma_pushout": 1.0
        },
        "particle_settings": {
          "spawning_enabled": false,
          "y_position_variance": 150.0,
          "z_position_variance": 0.0,
          "x_velocity_variance": 0.0,
          "y_velocity_variance": 0.0,
          "z_velocity_variance": 0.0,
          "photon_chance": 0.0
        },
        "visual_settings": {
          "show_inner_bubble": true,
          "show_outer_bubble": true,
          "hide_untagged_particles": false
        },
        "validator_settings": {
          "nan_validator": "Die",
          "normalization_validator": "ExplodeParticle",
          "normalized_tolerance": 1e-06,
          "normalized_tolerance_power": -6
        },
        "shutdown_config": {
          "in_shutdown_state": false,
          "temporary_parameters": null
        }
      },
      "ship_state": {
        "physics": [
          0.0,
          0.0,
          0.0,
          -0.01,
          0.0,
          0.0,
          1.0000500037503126
        ]
      },
      "particle_states": [
        {
          "physics": [
            24.0,
            -11.999999,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000001",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.762375237623765,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000002",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.524751475247523,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000003",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.287127712871287,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000004",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.04950395049505,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000005",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.811880188118812,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000006",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.574256425742576,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000007",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.336632663366338,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000008",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.0990089009901,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000009",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.861385138613862,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000010",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.623761376237624,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000011",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.386137613861386,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000012",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.148513851485149,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000013",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.910890089108912,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000014",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.673266326732675,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000015",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.435642564356437,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000016",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.198018801980199,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000017",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.96039503960396,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000018",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.722771277227722,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000019",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.485147514851485,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000020",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.247523752475248,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000021",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.00989999009901,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000022",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.772276227722772,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000023",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.534652465346534,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000024",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.297028702970297,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000025",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.059404940594059,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000026",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.8217811782178215,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000027",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.584157415841584,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000028",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.346533653465347,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000029",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.108909891089109,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000030",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.871286128712871,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000031",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.633662366336633,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000032",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.396038603960396,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000033",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.158414841584158,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000034",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.9207910792079206,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000035",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.683167316831683,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000036",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.445543554455446,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000037",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.207919792079208,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000038",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.97029602970297,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000039",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.7326722673267327,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000040",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.495048504950495,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000041",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.257424742574257,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000042",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.0198009801980197,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000043",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7821772178217823,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000044",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.544553455445545,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000045",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.306929693069307,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000046",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.0693059306930697,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000047",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.8316821683168316,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000048",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.594058405940594,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000049",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.35643464356435645,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000050",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.1188108811881188,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000051",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.1188128811881188,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000052",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.3564366435643564,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000053",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5940604059405941,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000054",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.8316841683168317,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000055",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.0693079306930693,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000056",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.306931693069307,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000057",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.5445554554455443,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000058",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.782179217821782,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000059",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.01980298019802,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000060",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.257426742574258,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000061",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.495050504950495,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000062",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.732674267326733,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000063",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9702980297029704,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000064",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.207921792079208,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000065",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.4455455544554456,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000066",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.683169316831683,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000067",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.920793079207921,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000068",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.158416841584159,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000069",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.3960406039603965,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000070",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.6336643663366335,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000071",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.871288128712871,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000072",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.108911891089109,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000073",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.346535653465347,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000074",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.584159415841584,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000075",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.821783178217822,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000076",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.05940694059406,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000077",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.297030702970297,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000078",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.534654465346534,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000079",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.772278227722772,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000080",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.00990199009901,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000081",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.247525752475248,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000082",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.485149514851486,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000083",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.722773277227723,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000084",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.96039703960396,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000085",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.198020801980197,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000086",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.435644564356435,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000087",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.673268326732673,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000088",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.910892089108911,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000089",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.148515851485149,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000090",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.386139613861385,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000091",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.623763376237624,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000092",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.86138713861386,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000093",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.099010900990098,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000094",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.336634663366336,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000095",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.574258425742574,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000096",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.811882188118812,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000097",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.049505950495048,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000098",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.287129712871286,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000099",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.524753475247524,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000100",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.76237723762376,
            0.0,
            -0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000101",
          "particle_type": "Massive"
        }
      ],
      "seeded_rng": {
        "rng": {
          "s": [
            1894788726570067626,
            14287494249828204766,
            9717952331376798956,
            6855634433582098613
          ]
        },
        "seed": [
          233,
          131,
          69,
          187,
          190,
          218,
          46,
          246,
          81,
          191,
          94,
          190,
          30,
          141,
          87,
          81,
          73,
          178,
          80,
          199,
          128,
          1,
          142,
          237,
          26,
          26,
          212,
          153,
          148,
          79,
          32,
          95
        ]
      }
    }
  ],
  "tagged_particles": {
    "tagged_particles": [
      "00000000-0000-0000-0000-000000000091",
      "00000000-0000-0000-0000-000000000056",
      "00000000-0000-0000-0000-000000000073"
    ]
  }
}

==> experiments/optimal_right/idump.json <==
{
  "snapshots": [
    {
      "global_time": 0.0,
      "global_config": {
        "physics_config": {
          "radius": 4.0,
          "sigma": 4.0,
          "u": 0.5,
          "u0": 0.51,
          "k0": 0.5,
          "x0": 0.0,
          "t0": 0.0,
          "gamma": 0.0,
          "epsilon": 1e-12,
          "deflector_back": 0.0,
          "deflector_sigma_factor": 1.0,
          "deflector_sigma_pushout": 1.0
        },
        "particle_settings": {
          "spawning_enabled": false,
          "y_position_variance": 150.0,
          "z_position_variance": 0.0,
          "x_velocity_variance": 0.0,
          "y_velocity_variance": 0.0,
          "z_velocity_variance": 0.0,
          "photon_chance": 0.0
        },
        "visual_settings": {
          "show_inner_bubble": true,
          "show_outer_bubble": true,
          "hide_untagged_particles": false
        },
        "validator_settings": {
          "nan_validator": "Die",
          "normalization_validator": "ExplodeParticle",
          "normalized_tolerance": 1e-06,
          "normalized_tolerance_power": -6
        },
        "shutdown_config": {
          "in_shutdown_state": false,
          "temporary_parameters": null
        }
      },
      "ship_state": {
        "physics": [
          0.0,
          0.0,
          0.0,
          -0.01,
          0.0,
          0.0,
          1.0000500037503126
        ]
      },
      "particle_states": [
        {
          "physics": [
            24.0,
            -11.999999,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000001",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.762375237623765,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000002",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.524751475247523,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000003",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.287127712871287,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000004",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.04950395049505,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000005",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.811880188118812,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000006",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.574256425742576,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000007",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.336632663366338,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000008",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.0990089009901,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000009",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.861385138613862,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000010",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.623761376237624,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000011",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.386137613861386,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000012",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.148513851485149,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000013",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.910890089108912,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000014",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.673266326732675,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000015",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.435642564356437,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000016",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.198018801980199,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000017",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.96039503960396,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000018",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.722771277227722,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000019",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.485147514851485,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000020",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.247523752475248,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000021",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.00989999009901,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000022",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.772276227722772,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000023",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.534652465346534,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000024",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.297028702970297,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000025",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.059404940594059,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000026",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.8217811782178215,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000027",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.584157415841584,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000028",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.346533653465347,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000029",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.108909891089109,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000030",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.871286128712871,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000031",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.633662366336633,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000032",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.396038603960396,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000033",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.158414841584158,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000034",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.9207910792079206,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000035",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.683167316831683,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000036",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.445543554455446,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000037",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.207919792079208,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000038",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.97029602970297,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000039",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.7326722673267327,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000040",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.495048504950495,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000041",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.257424742574257,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000042",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.0198009801980197,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000043",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7821772178217823,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000044",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.544553455445545,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000045",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.306929693069307,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000046",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.0693059306930697,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000047",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.8316821683168316,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000048",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.594058405940594,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000049",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.35643464356435645,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000050",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.1188108811881188,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000051",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.1188128811881188,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000052",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.3564366435643564,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000053",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5940604059405941,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000054",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.8316841683168317,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000055",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.0693079306930693,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000056",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.306931693069307,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000057",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.5445554554455443,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000058",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.782179217821782,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000059",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.01980298019802,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000060",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.257426742574258,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000061",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.495050504950495,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000062",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.732674267326733,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000063",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9702980297029704,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000064",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.207921792079208,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000065",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.4455455544554456,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000066",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.683169316831683,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000067",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.920793079207921,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000068",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.158416841584159,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000069",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.3960406039603965,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000070",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.6336643663366335,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000071",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.871288128712871,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000072",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.108911891089109,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000073",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.346535653465347,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000074",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.584159415841584,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000075",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.821783178217822,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000076",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.05940694059406,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000077",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.297030702970297,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000078",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.534654465346534,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000079",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.772278227722772,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000080",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.00990199009901,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000081",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.247525752475248,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000082",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.485149514851486,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000083",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.722773277227723,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000084",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.96039703960396,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000085",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.198020801980197,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000086",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.435644564356435,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000087",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.673268326732673,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000088",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.910892089108911,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000089",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.148515851485149,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000090",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.386139613861385,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000091",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.623763376237624,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000092",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.86138713861386,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000093",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.099010900990098,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000094",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.336634663366336,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000095",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.574258425742574,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000096",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.811882188118812,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000097",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.049505950495048,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000098",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.287129712871286,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000099",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.524753475247524,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000100",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.76237723762376,
            0.0,
            0.00995037190209989,
            0.000995037190209989,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000101",
          "particle_type": "Massive"
        }
      ],
      "seeded_rng": {
        "rng": {
          "s": [
            1894788726570067626,
            14287494249828204766,
            9717952331376798956,
            6855634433582098613
          ]
        },
        "seed": [
          233,
          131,
          69,
          187,
          190,
          218,
          46,
          246,
          81,
          191,
          94,
          190,
          30,
          141,
          87,
          81,
          73,
          178,
          80,
          199,
          128,
          1,
          142,
          237,
          26,
          26,
          212,
          153,
          148,
          79,
          32,
          95
        ]
      }
    }
  ],
  "tagged_particles": {
    "tagged_particles": [
      "00000000-0000-0000-0000-000000000073",
      "00000000-0000-0000-0000-000000000091",
      "00000000-0000-0000-0000-000000000056"
    ]
  }
}

==> experiments/plain_warp/idump.json <==
{
  "snapshots": [
    {
      "global_time": 0.0,
      "global_config": {
        "physics_config": {
          "radius": 4.0,
          "sigma": 4.0,
          "u": 0.5,
          "u0": 0.5,
          "k0": 0.0,
          "x0": 0.0,
          "t0": 0.0,
          "gamma": 0.0,
          "epsilon": 1e-12,
          "deflector_back": 1.0,
          "deflector_sigma_factor": 1.0,
          "deflector_sigma_pushout": 1.0
        },
        "particle_settings": {
          "spawning_enabled": false,
          "y_position_variance": 150.0,
          "z_position_variance": 0.0,
          "x_velocity_variance": 0.0,
          "y_velocity_variance": 0.0,
          "z_velocity_variance": 0.0,
          "photon_chance": 0.0
        },
        "visual_settings": {
          "show_inner_bubble": true,
          "show_outer_bubble": true,
          "hide_untagged_particles": false
        },
        "validator_settings": {
          "nan_validator": "Die",
          "normalization_validator": "ExplodeParticle",
          "normalized_tolerance": 1e-06,
          "normalized_tolerance_power": -6
        },
        "shutdown_config": {
          "in_shutdown_state": false,
          "temporary_parameters": null
        }
      },
      "ship_state": {
        "physics": [
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          1.0
        ]
      },
      "particle_states": [
        {
          "physics": [
            24.0,
            -11.999999,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000001",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.81818081818182,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000002",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.6363626363636365,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000003",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.454544454545454,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000004",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.272726272727273,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000005",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.090908090909091,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000006",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.0909100909090907,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000007",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.272728272727273,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000008",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.454546454545454,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000009",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.636364636363637,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000010",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.818182818181818,
            0.0,
            0.0,
            0.0,
            0.0,
            1.0
          ],
          "id": "00000000-0000-0000-0000-000000000011",
          "particle_type": "Massive"
        }
      ],
      "seeded_rng": {
        "rng": {
          "s": [
            1894788726570067626,
            14287494249828204766,
            9717952331376798956,
            6855634433582098613
          ]
        },
        "seed": [
          233,
          131,
          69,
          187,
          190,
          218,
          46,
          246,
          81,
          191,
          94,
          190,
          30,
          141,
          87,
          81,
          73,
          178,
          80,
          199,
          128,
          1,
          142,
          237,
          26,
          26,
          212,
          153,
          148,
          79,
          32,
          95
        ]
      }
    }
  ],
  "tagged_particles": {
    "tagged_particles": [
      "00000000-0000-0000-0000-000000000008",
      "00000000-0000-0000-0000-000000000009",
      "00000000-0000-0000-0000-000000000007"
    ]
  }
}

==> experiments/plain_warp_left/idump.json <==
{
  "snapshots": [
    {
      "global_time": 0.0,
      "global_config": {
        "physics_config": {
          "radius": 4.0,
          "sigma": 4.0,
          "u": 0.5,
          "u0": 0.5,
          "k0": 0.0,
          "x0": 0.0,
          "t0": 0.0,
          "gamma": 0.0,
          "epsilon": 1e-12,
          "deflector_back": 0.0,
          "deflector_sigma_factor": 1.1,
          "deflector_sigma_pushout": 1.0
        },
        "particle_settings": {
          "spawning_enabled": false,
          "y_position_variance": 150.0,
          "z_position_variance": 0.0,
          "x_velocity_variance": 0.0,
          "y_velocity_variance": 0.0,
          "z_velocity_variance": 0.0,
          "photon_chance": 0.0
        },
        "visual_settings": {
          "show_inner_bubble": true,
          "show_outer_bubble": true,
          "hide_untagged_particles": false
        },
        "validator_settings": {
          "nan_validator": "Die",
          "normalization_validator": "ExplodeParticle",
          "normalized_tolerance": 1e-06,
          "normalized_tolerance_power": -6
        },
        "shutdown_config": {
          "in_shutdown_state": false,
          "temporary_parameters": null
        }
      },
      "ship_state": {
        "physics": [
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          1.0
        ]
      },
      "particle_states": [
        {
          "physics": [
            24.0,
            -11.999999,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000001",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.920264780730898,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000002",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.840530561461796,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000003",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.760796342192693,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000004",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.681062122923588,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000005",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.601327903654486,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000006",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.521593684385383,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000007",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.44185946511628,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000008",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.362125245847176,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000009",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.282391026578074,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000010",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.202656807308973,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000011",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.122922588039868,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000012",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.043188368770766,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000013",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.96345414950166,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000014",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.88371993023256,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000015",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.803985710963456,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000016",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.724251491694352,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000017",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.644517272425247,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000018",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.564783053156146,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000019",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.485048833887044,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000020",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.40531461461794,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000021",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.32558039534884,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000022",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.245846176079734,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000023",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.166111956810632,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000024",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.086377737541529,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000025",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.006643518272426,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000026",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.926909299003324,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000027",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.84717507973422,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000028",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.767440860465117,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000029",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.687706641196014,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000030",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.607972421926911,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000031",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.528238202657809,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000032",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.448503983388704,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000033",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.368769764119602,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000034",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.2890355448505,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000035",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.209301325581396,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000036",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.129567106312294,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000037",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.04983288704319,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000038",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.970098667774087,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000039",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.890364448504984,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000040",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.810630229235882,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000041",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.730896009966779,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000042",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.651161790697675,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000043",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.571427571428572,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000044",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.49169335215947,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000045",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.411959132890367,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000046",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.332224913621264,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000047",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.25249069435216,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000048",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.172756475083057,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000049",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.093022255813954,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000050",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.013288036544852,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000051",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.933553817275747,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000052",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.853819598006645,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000053",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.774085378737541,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000054",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.694351159468439,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000055",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.614616940199335,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000056",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.534882720930232,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000057",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.45514850166113,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000058",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.375414282392026,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000059",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.295680063122924,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000060",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.21594584385382,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000061",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.136211624584718,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000062",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.056477405315614,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000063",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.9767431860465114,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000064",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.897008966777409,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000065",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.817274747508305,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000066",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.737540528239203,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000067",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.657806308970099,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000068",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.5780720897009965,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000069",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.498337870431894,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000070",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.41860365116279,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000071",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.338869431893688,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000072",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.259135212624584,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000073",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.179400993355482,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000074",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.099666774086379,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000075",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.0199325548172755,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000076",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.940198335548173,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000077",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.860464116279069,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000078",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.780729897009967,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000079",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.700995677740863,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000080",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.621261458471761,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000081",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.541527239202658,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000082",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.4617930199335545,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000083",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.382058800664452,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000084",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.302324581395348,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000085",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.222590362126246,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000086",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.142856142857143,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000087",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.06312192358804,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000088",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.983387704318937,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000089",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.9036534850498334,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000090",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.823919265780731,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000091",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.744185046511628,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000092",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.664450827242525,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000093",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.584716607973422,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000094",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.5049823887043186,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000095",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.425248169435216,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000096",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.345513950166112,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000097",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.26577973089701,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000098",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.186045511627907,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000099",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.106311292358804,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000100",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.026577073089701,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000101",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.946842853820598,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000102",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.867108634551495,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000103",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.787374415282392,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000104",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.7076401960132888,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000105",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.6279059767441857,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000106",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.548171757475083,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000107",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.46843753820598,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000108",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.388703318936877,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000109",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.308969099667774,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000110",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.229234880398671,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000111",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.149500661129568,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000112",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.069766441860465,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000113",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.990032222591362,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000114",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.910298003322259,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000115",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.830563784053156,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000116",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.750829564784053,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000117",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.67109534551495,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000118",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.591361126245847,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000119",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.511626906976744,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000120",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.431892687707641,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000121",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.352158468438538,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000122",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.272424249169435,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000123",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.192690029900332,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000124",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.112955810631229,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000125",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.033221591362126,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000126",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.9534873720930233,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000127",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.8737531528239204,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000128",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7940189335548171,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000129",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7142847142857145,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000130",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.6345504950166114,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000131",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.5548162757475084,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000132",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.4750820564784053,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000133",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.3953478372093024,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000134",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.3156136179401994,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000135",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.2358793986710963,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000136",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.1561451794019937,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000137",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.0764109601328904,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000138",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.9966767408637872,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000139",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.9169425215946844,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000140",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.8372083023255814,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000141",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.7574740830564783,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000142",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.6777398637873754,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000143",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.5980056445182724,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000144",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.5182714252491694,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000145",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.43853720598006646,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000146",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.3588029867109635,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000147",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.2790687674418605,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000148",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.19933454817275748,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000149",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.11960032890365448,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000150",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.03986610963455149,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000151",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.039868109634551493,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000152",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.11960232890365448,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000153",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.19933654817275748,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000154",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.27907076744186043,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000155",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.35880498671096345,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000156",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.4385392059800664,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000157",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5182734252491694,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000158",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5980076445182725,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000159",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.6777418637873754,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000160",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.7574760830564784,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000161",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.8372103023255815,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000162",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.9169445215946844,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000163",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.9966787408637874,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000164",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.0764129601328902,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000165",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.1561471794019933,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000166",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.2358813986710964,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000167",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.3156156179401992,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000168",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.3953498372093025,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000169",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.4750840564784051,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000170",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.5548182757475082,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000171",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.6345524950166113,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000172",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.714286714285714,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000173",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.7940209335548172,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000174",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.87375515282392,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000175",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.953489372093023,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000176",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.0332235913621264,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000177",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.1129578106312294,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000178",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.1926920299003325,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000179",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.272426249169435,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000180",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.352160468438538,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000181",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.4318946877076413,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000182",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.5116289069767443,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000183",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.5913631262458474,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000184",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.6710973455149505,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000185",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.750831564784053,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000186",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.830565784053156,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000187",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9103000033222592,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000188",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9900342225913623,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000189",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.0697684418604654,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000190",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.1495026611295684,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000191",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.229236880398671,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000192",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.308971099667774,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000193",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.388705318936877,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000194",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.4684395382059803,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000195",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.5481737574750833,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000196",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.627907976744186,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000197",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.707642196013289,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000198",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.787376415282392,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000199",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.867110634551495,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000200",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.9468448538205982,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000201",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.026579073089701,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000202",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.106313292358804,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000203",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.1860475116279074,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000204",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.26578173089701,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000205",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.345515950166113,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000206",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.425250169435216,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000207",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.504984388704319,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000208",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.584718607973422,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000209",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.664452827242525,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000210",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.7441870465116285,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000211",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.823921265780731,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000212",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.903655485049834,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000213",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.983389704318937,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000214",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.06312392358804,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000215",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.142858142857143,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000216",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.222592362126246,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000217",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.302326581395349,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000218",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.382060800664452,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000219",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.461795019933555,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000220",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.541529239202658,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000221",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.621263458471761,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000222",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.7009976777408635,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000223",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.780731897009967,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000224",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.86046611627907,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000225",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.940200335548173,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000226",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.019934554817276,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000227",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.099668774086379,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000228",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.179402993355482,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000229",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.259137212624585,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000230",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.338871431893688,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000231",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.418605651162791,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000232",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.498339870431894,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000233",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.578074089700997,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000234",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.6578083089700995,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000235",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.737542528239203,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000236",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.817276747508306,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000237",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.897010966777409,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000238",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.976745186046512,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000239",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.056479405315614,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000240",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.136213624584718,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000241",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.2159478438538205,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000242",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.295682063122924,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000243",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.375416282392027,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000244",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.45515050166113,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000245",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.534884720930233,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000246",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.614618940199335,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000247",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.694353159468439,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000248",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.774087378737541,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000249",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.853821598006645,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000250",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.933555817275748,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000251",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.01329003654485,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000252",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.093024255813953,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000253",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.172758475083056,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000254",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.252492694352158,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000255",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.332226913621263,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000256",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.411961132890365,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000257",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.491695352159468,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000258",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.57142957142857,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000259",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.651163790697673,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000260",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.730898009966777,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000261",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.81063222923588,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000262",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.890366448504983,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000263",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.970100667774085,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000264",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.049834887043188,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000265",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.129569106312292,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000266",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.209303325581397,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000267",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.289037544850498,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000268",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.3687717641196,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000269",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.448505983388705,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000270",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.528240202657807,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000271",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.60797442192691,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000272",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.687708641196012,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000273",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.767442860465115,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000274",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.847177079734218,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000275",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.926911299003322,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000276",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.006645518272425,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000277",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.086379737541527,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000278",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.16611395681063,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000279",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.245848176079733,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000280",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.325582395348835,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000281",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.40531661461794,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000282",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.485050833887042,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000283",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.564785053156143,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000284",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.644519272425248,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000285",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.724253491694352,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000286",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.803987710963456,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000287",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.883721930232555,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000288",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.96345614950166,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000289",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.043190368770764,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000290",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.122924588039869,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000291",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.20265880730897,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000292",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.282393026578072,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000293",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.362127245847176,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000294",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.44186146511628,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000295",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.521595684385382,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000296",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.601329903654484,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000297",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.681064122923589,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000298",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.76079834219269,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000299",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.840532561461794,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000300",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.920266780730897,
            0.0,
            -0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000301",
          "particle_type": "Massive"
        }
      ],
      "seeded_rng": {
        "rng": {
          "s": [
            1894788726570067626,
            14287494249828204766,
            9717952331376798956,
            6855634433582098613
          ]
        },
        "seed": [
          233,
          131,
          69,
          187,
          190,
          218,
          46,
          246,
          81,
          191,
          94,
          190,
          30,
          141,
          87,
          81,
          73,
          178,
          80,
          199,
          128,
          1,
          142,
          237,
          26,
          26,
          212,
          153,
          148,
          79,
          32,
          95
        ]
      }
    }
  ],
  "tagged_particles": {
    "tagged_particles": [
      "00000000-0000-0000-0000-000000000097",
      "00000000-0000-0000-0000-000000000144",
      "00000000-0000-0000-0000-000000000115",
      "00000000-0000-0000-0000-000000000076"
    ]
  }
}

==> experiments/plain_warp_right/idump.json <==
{
  "snapshots": [
    {
      "global_time": 0.0,
      "global_config": {
        "physics_config": {
          "radius": 4.0,
          "sigma": 4.0,
          "u": 0.5,
          "u0": 0.5,
          "k0": 0.0,
          "x0": 0.0,
          "t0": 0.0,
          "gamma": 0.0,
          "epsilon": 1e-12,
          "deflector_back": 0.0,
          "deflector_sigma_factor": 1.1,
          "deflector_sigma_pushout": 1.0
        },
        "particle_settings": {
          "spawning_enabled": false,
          "y_position_variance": 150.0,
          "z_position_variance": 0.0,
          "x_velocity_variance": 0.0,
          "y_velocity_variance": 0.0,
          "z_velocity_variance": 0.0,
          "photon_chance": 0.0
        },
        "visual_settings": {
          "show_inner_bubble": true,
          "show_outer_bubble": true,
          "hide_untagged_particles": false
        },
        "validator_settings": {
          "nan_validator": "Die",
          "normalization_validator": "ExplodeParticle",
          "normalized_tolerance": 1e-06,
          "normalized_tolerance_power": -6
        },
        "shutdown_config": {
          "in_shutdown_state": false,
          "temporary_parameters": null
        }
      },
      "ship_state": {
        "physics": [
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          0.0,
          1.0
        ]
      },
      "particle_states": [
        {
          "physics": [
            24.0,
            -11.999999,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000001",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.920264780730898,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000002",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.840530561461796,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000003",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.760796342192693,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000004",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.681062122923588,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000005",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.601327903654486,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000006",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.521593684385383,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000007",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.44185946511628,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000008",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.362125245847176,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000009",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.282391026578074,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000010",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.202656807308973,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000011",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.122922588039868,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000012",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -11.043188368770766,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000013",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.96345414950166,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000014",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.88371993023256,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000015",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.803985710963456,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000016",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.724251491694352,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000017",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.644517272425247,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000018",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.564783053156146,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000019",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.485048833887044,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000020",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.40531461461794,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000021",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.32558039534884,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000022",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.245846176079734,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000023",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.166111956810632,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000024",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.086377737541529,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000025",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -10.006643518272426,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000026",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.926909299003324,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000027",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.84717507973422,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000028",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.767440860465117,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000029",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.687706641196014,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000030",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.607972421926911,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000031",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.528238202657809,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000032",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.448503983388704,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000033",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.368769764119602,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000034",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.2890355448505,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000035",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.209301325581396,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000036",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.129567106312294,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000037",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -9.04983288704319,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000038",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.970098667774087,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000039",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.890364448504984,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000040",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.810630229235882,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000041",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.730896009966779,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000042",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.651161790697675,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000043",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.571427571428572,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000044",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.49169335215947,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000045",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.411959132890367,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000046",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.332224913621264,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000047",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.25249069435216,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000048",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.172756475083057,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000049",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.093022255813954,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000050",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -8.013288036544852,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000051",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.933553817275747,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000052",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.853819598006645,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000053",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.774085378737541,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000054",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.694351159468439,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000055",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.614616940199335,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000056",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.534882720930232,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000057",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.45514850166113,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000058",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.375414282392026,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000059",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.295680063122924,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000060",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.21594584385382,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000061",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.136211624584718,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000062",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -7.056477405315614,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000063",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.9767431860465114,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000064",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.897008966777409,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000065",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.817274747508305,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000066",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.737540528239203,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000067",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.657806308970099,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000068",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.5780720897009965,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000069",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.498337870431894,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000070",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.41860365116279,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000071",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.338869431893688,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000072",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.259135212624584,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000073",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.179400993355482,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000074",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.099666774086379,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000075",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -6.0199325548172755,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000076",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.940198335548173,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000077",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.860464116279069,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000078",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.780729897009967,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000079",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.700995677740863,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000080",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.621261458471761,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000081",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.541527239202658,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000082",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.4617930199335545,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000083",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.382058800664452,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000084",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.302324581395348,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000085",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.222590362126246,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000086",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.142856142857143,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000087",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -5.06312192358804,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000088",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.983387704318937,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000089",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.9036534850498334,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000090",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.823919265780731,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000091",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.744185046511628,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000092",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.664450827242525,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000093",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.584716607973422,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000094",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.5049823887043186,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000095",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.425248169435216,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000096",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.345513950166112,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000097",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.26577973089701,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000098",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.186045511627907,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000099",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.106311292358804,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000100",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -4.026577073089701,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000101",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.946842853820598,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000102",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.867108634551495,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000103",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.787374415282392,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000104",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.7076401960132888,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000105",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.6279059767441857,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000106",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.548171757475083,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000107",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.46843753820598,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000108",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.388703318936877,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000109",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.308969099667774,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000110",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.229234880398671,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000111",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.149500661129568,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000112",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -3.069766441860465,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000113",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.990032222591362,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000114",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.910298003322259,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000115",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.830563784053156,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000116",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.750829564784053,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000117",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.67109534551495,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000118",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.591361126245847,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000119",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.511626906976744,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000120",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.431892687707641,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000121",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.352158468438538,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000122",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.272424249169435,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000123",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.192690029900332,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000124",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.112955810631229,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000125",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -2.033221591362126,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000126",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.9534873720930233,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000127",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.8737531528239204,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000128",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7940189335548171,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000129",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.7142847142857145,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000130",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.6345504950166114,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000131",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.5548162757475084,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000132",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.4750820564784053,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000133",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.3953478372093024,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000134",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.3156136179401994,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000135",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.2358793986710963,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000136",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.1561451794019937,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000137",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -1.0764109601328904,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000138",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.9966767408637872,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000139",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.9169425215946844,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000140",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.8372083023255814,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000141",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.7574740830564783,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000142",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.6777398637873754,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000143",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.5980056445182724,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000144",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.5182714252491694,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000145",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.43853720598006646,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000146",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.3588029867109635,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000147",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.2790687674418605,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000148",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.19933454817275748,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000149",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.11960032890365448,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000150",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            -0.03986610963455149,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000151",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.039868109634551493,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000152",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.11960232890365448,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000153",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.19933654817275748,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000154",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.27907076744186043,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000155",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.35880498671096345,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000156",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.4385392059800664,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000157",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5182734252491694,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000158",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.5980076445182725,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000159",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.6777418637873754,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000160",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.7574760830564784,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000161",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.8372103023255815,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000162",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.9169445215946844,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000163",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            0.9966787408637874,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000164",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.0764129601328902,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000165",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.1561471794019933,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000166",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.2358813986710964,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000167",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.3156156179401992,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000168",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.3953498372093025,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000169",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.4750840564784051,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000170",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.5548182757475082,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000171",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.6345524950166113,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000172",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.714286714285714,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000173",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.7940209335548172,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000174",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.87375515282392,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000175",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            1.953489372093023,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000176",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.0332235913621264,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000177",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.1129578106312294,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000178",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.1926920299003325,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000179",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.272426249169435,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000180",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.352160468438538,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000181",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.4318946877076413,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000182",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.5116289069767443,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000183",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.5913631262458474,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000184",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.6710973455149505,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000185",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.750831564784053,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000186",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.830565784053156,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000187",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9103000033222592,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000188",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            2.9900342225913623,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000189",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.0697684418604654,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000190",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.1495026611295684,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000191",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.229236880398671,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000192",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.308971099667774,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000193",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.388705318936877,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000194",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.4684395382059803,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000195",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.5481737574750833,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000196",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.627907976744186,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000197",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.707642196013289,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000198",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.787376415282392,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000199",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.867110634551495,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000200",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            3.9468448538205982,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000201",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.026579073089701,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000202",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.106313292358804,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000203",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.1860475116279074,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000204",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.26578173089701,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000205",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.345515950166113,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000206",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.425250169435216,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000207",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.504984388704319,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000208",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.584718607973422,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000209",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.664452827242525,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000210",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.7441870465116285,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000211",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.823921265780731,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000212",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.903655485049834,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000213",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            4.983389704318937,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000214",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.06312392358804,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000215",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.142858142857143,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000216",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.222592362126246,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000217",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.302326581395349,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000218",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.382060800664452,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000219",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.461795019933555,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000220",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.541529239202658,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000221",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.621263458471761,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000222",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.7009976777408635,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000223",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.780731897009967,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000224",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.86046611627907,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000225",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            5.940200335548173,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000226",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.019934554817276,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000227",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.099668774086379,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000228",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.179402993355482,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000229",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.259137212624585,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000230",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.338871431893688,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000231",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.418605651162791,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000232",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.498339870431894,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000233",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.578074089700997,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000234",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.6578083089700995,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000235",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.737542528239203,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000236",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.817276747508306,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000237",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.897010966777409,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000238",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            6.976745186046512,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000239",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.056479405315614,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000240",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.136213624584718,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000241",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.2159478438538205,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000242",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.295682063122924,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000243",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.375416282392027,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000244",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.45515050166113,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000245",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.534884720930233,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000246",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.614618940199335,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000247",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.694353159468439,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000248",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.774087378737541,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000249",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.853821598006645,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000250",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            7.933555817275748,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000251",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.01329003654485,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000252",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.093024255813953,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000253",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.172758475083056,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000254",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.252492694352158,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000255",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.332226913621263,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000256",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.411961132890365,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000257",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.491695352159468,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000258",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.57142957142857,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000259",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.651163790697673,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000260",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.730898009966777,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000261",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.81063222923588,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000262",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.890366448504983,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000263",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            8.970100667774085,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000264",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.049834887043188,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000265",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.129569106312292,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000266",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.209303325581397,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000267",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.289037544850498,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000268",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.3687717641196,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000269",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.448505983388705,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000270",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.528240202657807,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000271",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.60797442192691,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000272",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.687708641196012,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000273",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.767442860465115,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000274",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.847177079734218,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000275",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            9.926911299003322,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000276",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.006645518272425,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000277",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.086379737541527,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000278",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.16611395681063,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000279",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.245848176079733,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000280",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.325582395348835,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000281",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.40531661461794,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000282",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.485050833887042,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000283",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.564785053156143,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000284",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.644519272425248,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000285",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.724253491694352,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000286",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.803987710963456,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000287",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.883721930232555,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000288",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            10.96345614950166,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000289",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.043190368770764,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000290",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.122924588039869,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000291",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.20265880730897,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000292",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.282393026578072,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000293",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.362127245847176,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000294",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.44186146511628,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000295",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.521595684385382,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000296",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.601329903654484,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000297",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.681064122923589,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000298",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.76079834219269,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000299",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.840532561461794,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000300",
          "particle_type": "Massive"
        },
        {
          "physics": [
            24.0,
            11.920266780730897,
            0.0,
            0.01,
            0.0,
            0.0,
            1.0000500037503126
          ],
          "id": "00000000-0000-0000-0000-000000000301",
          "particle_type": "Massive"
        }
      ],
      "seeded_rng": {
        "rng": {
          "s": [
            1894788726570067626,
            14287494249828204766,
            9717952331376798956,
            6855634433582098613
          ]
        },
        "seed": [
          233,
          131,
          69,
          187,
          190,
          218,
          46,
          246,
          81,
          191,
          94,
          190,
          30,
          141,
          87,
          81,
          73,
          178,
          80,
          199,
          128,
          1,
          142,
          237,
          26,
          26,
          212,
          153,
          148,
          79,
          32,
          95
        ]
      }
    }
  ],
  "tagged_particles": {
    "tagged_particles": [
      "00000000-0000-0000-0000-000000000180",
      "00000000-0000-0000-0000-000000000202",
      "00000000-0000-0000-0000-000000000167",
      "00000000-0000-0000-0000-000000000154"
    ]
  }
}
